Search for $C\!P$ violation in $D^+_{(s)}\to{}K_{S}^{0}K^{-}\pi^{+}\pi^{+}$ decays using triple and quadruple products

We perform the first search for $C\!P$ violation in ${D_{(s)}^{+}\to{}K_{S}^{0}K^{-}\pi^{+}\pi^{+}}$ decays. We use a combined data set from the Belle and Belle II experiments, which study $e^+e^-$ collisions at center-of-mass energies at or near the $\Upsilon(4S)$ resonance. We use 980 fb$^{-1}$ of data from Belle and 428 fb$^{-1}$ of data from Belle~II. We measure six $C\!P$-violating asymmetries that are based on triple products and quadruple products of the momenta of final-state particles, and also the particles' helicity angles. We obtain a precision at the level of 0.5% for $D^+\to{}K_{S}^{0}K^{-}\pi^{+}\pi^{+}$ decays, and better than 0.3% for $D^+_{s}\to{}K_{S}^{0}K^{-}\pi^{+}\pi^{+}$ decays. No evidence of $C\!P$ violation is found. Our results for the triple-product asymmetries are the most precise to date for singly-Cabibbo-suppressed $D^+$ decays. Our results for the other asymmetries are the first such measurements performed for charm decays.

==> pub060-arxiv.txt <==
Belle and Belle II Collaborations: L. Aggarwal, H. Ahmed, H. Aihara, N. Akopov, A. Aloisio, N. Althubiti, N. Anh Ky, D. M. Asner, H. Atmacan, V. Aushev, M. Aversano, R. Ayad, V. Babu, H. Bae, N. K. Baghel, S. Bahinipati, P. Bambade, Sw. Banerjee, J. Baudot, A. Baur, A. Beaubien, F. Becherer, J. Becker, J. V. Bennett, F. U. Bernlochner, V. Bertacchi, M. Bertemes, E. Bertholet, M. Bessner, S. Bettarini, V. Bhardwaj, F. Bianchi, T. Bilka, D. Biswas, A. Bobrov, D. Bodrov, A. Boschetti, A. Bozek, M. Bra\v{c}ko, P. Branchini, R. A. Briere, T. E. Browder, A. Budano, S. Bussino, M. Campajola, L. Cao, G. Casarosa, C. Cecchi, J. Cerasoli, M.-C. Chang, P. Chang, P. Cheema, B. G. Cheon, K. Chilikin, K. Chirapatpimol, H.-E. Cho, K. Cho, S.-J. Cho, S.-K. Choi, S. Choudhury, J. Cochran, L. Corona, J. X. Cui, E. De La Cruz-Burelo, S. A. De La Motte, G. De Nardo, G. De Pietro, R. de Sangro, M. Destefanis, R. Dhamija, A. Di Canto, F. Di Capua, J. Dingfelder, Z. Dole\v{z}al, T. V. Dong, M. Dorigo, S. Dubey, K. Dugic, G. Dujany, P. Ecker, D. Epifanov, J. Eppelt, P. Feichtinger, T. Ferber, T. Fillinger, C. Finck, G. Finocchiaro, A. Fodor, F. Forti, B. G. Fulsom, A. Gabrielli, E. Ganiev, M. Garcia-Hernandez, R. Garg, G. Gaudino, V. Gaur, A. Gaz, A. Gellrich, G. Ghevondyan, D. Ghosh, H. Ghumaryan, G. Giakoustidis, R. Giordano, A. Giri, P. Gironella Gironell, B. Gobbo, R. Godang, O. Gogota, P. Goldenzweig, W. Gradl, E. Graziani, Z. Gruberov\'{a}, Y. Guan, K. Gudkova, I. Haide, Y. Han, T. Hara, H. Hayashii, S. Hazra, C. Hearty, A. Heidelbach, I. Heredia de la Cruz, T. Higuchi, M. Hoek, M. Hohmann, R. Hoppe, P. Horak, C.-L. Hsu, T. Humair, T. Iijima, N. Ipsita, A. Ishikawa, R. Itoh, M. Iwasaki, P. Jackson, W. W. Jacobs, E.-J. Jang, Q. P. Ji, S. Jia, Y. Jin, A. Johnson, K. K. Joo, H. Junkerkalefeld, J. Kandra, K. H. Kang, S. Kang, G. Karyan, T. Kawasaki, F. Keil, C. Ketter, C. Kiesling, C.-H. Kim, D. Y. Kim, J.-Y. Kim, K.-H. Kim, Y.-K. Kim, K. Kinoshita, P. Kody\v{s}, T. Koga, S. Kohani, K. Kojima, A. Korobov, S. Korpar, E. Kovalenko, R. Kowalewski, P. Kri\v{z}an, P. Krokovny, T. Kuhr, Y. Kulii, R. Kumar, K. Kumara, T. Kunigo, A. Kuzmin, Y.-J. Kwon, Y.-T. Lai, K. Lalwani, T. Lam, T. S. Lau, M. Laurenza, R. Leboucher, F. R. Le Diberder, M. J. Lee, C. Lemettais, P. Leo, C. Li, L. K. Li, Q. M. Li, W. Z. Li, Y. Li, Y. B. Li, Y. P. Liao, J. Libby, J. Lin, M. H. Liu, Q. Y. Liu, Y. Liu, Z. Q. Liu, D. Liventsev, S. Longo, T. Lueck, C. Lyu, M. Maggiora, S. P. Maharana, R. Maiti, G. Mancinelli, R. Manfredi, E. Manoni, M. Mantovano, D. Marcantonio, S. Marcello, C. Marinas, C. Martellini, A. Martens, A. Martini, T. Martinov, L. Massaccesi, S. K. Maurya, J. A. McKenna, R. Mehta, F. Meier, M. Merola, C. Miller, M. Mirra, S. Mitra, S. Mondal, S. Moneta, H.-G. Moser, I. Nakamura, M. Nakao, M. Naruki, Z. Natkaniec, A. Natochii, M. Nayak, G. Nazaryan, M. Neu, S. Nishida, S. Ogawa, H. Ono, F. Otani, E. R. Oxford, G. Pakhlova, E. Paoloni, S. Pardi, H. Park, J. Park, K. Park, S.-H. Park, A. Passeri, T. K. Pedlar, I. Peruzzi, R. Pestotnik, M. Piccolo, L. E. Piilonen, T. Podobnik, S. Pokharel, C. Praz, S. Prell, E. Prencipe, M. T. Prim, I. Prudiiev, H. Purwar, P. Rados, G. Raeuber, S. Raiz, N. Rauls, M. Reif, S. Reiter, M. Remnev, L. Reuter, I. Ripp-Baudot, G. Rizzo, M. Roehrken, J. M. Roney, A. Rostomyan, N. Rout, Y. Sakai, D. A. Sanders, S. Sandilya, L. Santelj, V. Savinov, B. Scavino, S. Schneider, M. Schnepf, C. Schwanda, A. J. Schwartz, Y. Seino, A. Selce, K. Senyo, J. Serrano, M. E. Sevior, C. Sfienti, W. Shan, C. Sharma, X. D. Shi, T. Shillington, T. Shimasaki, J.-G. Shiu, D. Shtol, B. Shwartz, A. Sibidanov, F. Simon, J. B. Singh, J. Skorupa, R. J. Sobie, M. Sobotzik, A. Soffer, A. Sokolov, E. Solovieva, S. Spataro, B. Spruck, W. Song, M. Stari\v{c}, P. Stavroulakis, S. Stefkova, R. Stroili, J. Strube, Y. Sue, M. Sumihama, K. Sumisawa, W. Sutcliffe, N. Suwonjandee, H. Svidras, M. Takizawa, U. Tamponi, K. Tanida, F. Tenchini, A. Thaller, O. Tittel, R. Tiwary, E. Torassa, K. Trabelsi, I. Tsaklidis, I. Ueda, K. Unger, Y. Unno, K. Uno, S. Uno, P. Urquijo, S.~E.~Vahsen, R. van Tonder, M. Veronesi, V. S. Vismaya, L. Vitale, V. Vobbilisetti, R. Volpe, M. Wakai, S. Wallner, M.-Z. Wang, X. L. Wang, Z. Wang, A. Warburton, S. Watanuki, C. Wessel, X. P. Xu, B. D. Yabsley, S. Yamada, W. Yan, J. Yelton, J. H. Yin, C. Z. Yuan, L. Zani, F. Zeng, J. S. Zhou, Q. D. Zhou, V. I. Zhukova, R. \v{Z}leb\v{c}\'{i}k

